BANYAN. IX. The Initial Mass Function and Planetary-Mass Object Space Density of the TW Hya Association

A determination of the initial mass function (IMF) of the current, incomplete census of the 10 Myr-old TW Hya association (TWA) is presented. This census is built from a literature compilation supplemented with new spectra and 17 new radial velocities, as well as a re-analysis of Hipparcos data that confirmed HR 4334 (A2Vn) as a member. Though the dominant uncertainty in the IMF remains census incompleteness, a detailed statistical treatment is carried out to make the IMF determination independent of binning, while accounting for small number statistics. The currently known high-likelihood members are fitted by a log-normal distribution with a central mass of $0.21^{+0.11}_{-0.06}$ $M_{\odot}$ and a characteristic width of $0.8^{+0.2}_{-0.1}$ dex in the 12 $M_{\rm Jup}$-2 $M_{\odot}$ range, whereas a Salpeter power law with $\alpha = 2.2^{+1.1}_{-0.5}$ best describes the IMF slope in the $0.1-2$ $M_{\odot}$ range. This characteristic width is higher than other young associations, which may be due to incompleteness in the current census of low-mass TWA stars. A tentative overpopulation of isolated planetary-mass members similar to 2MASS J11472421-2040204 and 2MASS J11193254-1137466 is identified: this indicates that there might be as many as $10^{+13}_{-5}$ similar members of TWA with hot-start model-dependent masses estimated at $\sim$ 5-7 $M_{\rm Jup}$, most of which would be too faint to be detected in 2MASS. Our new radial velocity measurements corroborate the membership of 2MASS J11472421-2040204, and secure TWA 28 (M8.5$\gamma$), TWA 29 (M9.5$\gamma$) and TWA 33 (M4.5e) as members. The discovery of 2MASS J09553336-0208403, a young L7-type interloper unrelated to TWA, is also presented.

==> data_behind_density_figure.txt <==
------
 1-21 ---                          Name of data point
23-30 msun                         Mass
32-39 objects pc^(-3)/dlog(m/msun) Space density
41-48 msun                         Negative error bar on mass
50-57 msun                         Positive error bar on mass
59-66 objects pc^(-3)/dlog(m/msun) Negative error bar on space density
68-75 objects pc^(-3)/dlog(m/msun) Positive error bar on space density
77    ---                          Literature reference:
(1) This paper
(2) Chabrier et al. 2005
(3) Sumi et al. 2011
(4) Kirkpatrick et al. 2011
(5) Luhman 2014
(6) Gagné et al. 2015d
(7) Scholz et al. 2012
(8) Marsh et al. 2010
------
Stars                 0.250000 0.093000 0.178406 0.287823 0.020000 0.020000 2
Gravitational lensing 0.001050 0.235554 0.000573 0.001145 0.152533 1.806199 3
Brown Dwarfs          0.014319 0.002590 0.005727 0.009546 0.000000 0.000000 2
Field Y dwarfs        0.029807 0.030151 0.017397 0.041787 0.000000 0.000000 4
TWA                   0.005727 0.009153 0.000955 0.000955      ---      --- 1
Field from THA        0.005727 0.009153 0.000955 0.000955 0.004283 0.015681 6
Field from rho Oph    0.012648 0.096613 0.000716 0.000716 0.004283 0.015681 8
W0855                 0.012648 0.096613 0.000716 0.000716 0.026441 0.040679 5
TWA Stars             0.001212 0.051500 0.000512 0.000888 0.026441 0.040679 1
THA Stars             0.005228 0.048627 0.002365 0.004317 0.011000 0.019000 1
THA                   0.378401 0.004719 0.306807 1.621599 0.031563 0.058376 1
Field from NGC 1333   0.463444 0.014266 0.391851 2.536556 0.000817 0.000953 7
Field from TWA        0.012628 0.027181 0.000696 0.000736 0.001046 0.001086 1

